Spherical quasi-interpolation using scaled zonal kernels

We propose and study a new quasi-interpolation method on spheres featuring the following two-phase construction and analysis. In Phase I, we analyze and characterize a large family of zonal kernels (e.g., the spherical version of Poisson kernel, Gaussian, compactly-supported radial kernels), so that the underlying spherical convolution operators (upon the introduction of a scaling parameter) attains a high-order of approximation to target functions. In Phase II, we discretize the spherical integrals utilizing quadrature rules of optimal order to produce the final quasi-interpolants. Numerical experiments demonstrate that the new quasi-interpolation algorithm is robust and amenable to integrated as well as distributed ways of implementation. Moreover, the underlying error-analysis shows that by fine-tuning the scaling parameter in the radial kernels employed, the resulting quasi-interpolants achieve a well-balanced trade-off between approximation and sampling errors.

==> Data_sphereQI/L2err_hyper_noise.dat <==
       N      L2err1               L2err2          L2err3         L2err4           L2err5
      25  3.7916e-02   4.2453e-02  1.7494e-01  7.2869e-01  1.1835e+00
      81  2.5701e-03   1.8309e-02  2.0664e-01  6.7566e-01  1.0915e+00
     169  1.8703e-03   1.9899e-02  2.2708e-01  6.9723e-01  1.1174e+00
     289  1.8518e-03   1.7735e-02  2.0674e-01  6.4882e-01  9.1340e-01
     441  2.0085e-03   2.2082e-02  1.9835e-01  5.7313e-01  9.7920e-01
     625  2.1031e-03   1.8736e-02  2.0065e-01  6.1887e-01  9.6659e-01
     841  1.9003e-03   1.8771e-02  1.8690e-01  5.8779e-01  8.9408e-01
    1089  1.9466e-03   1.8994e-02  1.9129e-01  5.5508e-01  9.8785e-01
    1369  1.9586e-03   1.9984e-02  1.9692e-01  5.8626e-01  9.1726e-01
    1681  2.0046e-03   1.9009e-02  1.8952e-01  6.1144e-01  9.7054e-01
    2025  1.8544e-03   1.8753e-02  1.9353e-01  5.7289e-01  9.6460e-01
    2401  1.9913e-03   1.8915e-02  2.0067e-01  5.7039e-01  9.5329e-01
    2809  1.9199e-03   1.9014e-02  1.9574e-01  5.4813e-01  9.5478e-01
    3249  1.9324e-03   1.8852e-02  1.9340e-01  5.6719e-01  9.5801e-01
    3721  1.9766e-03   1.9003e-02  1.9227e-01  5.7891e-01  9.3641e-01
    4225  1.8852e-03   1.8780e-02  1.8868e-01  5.5602e-01  9.3235e-01
    4761  1.9073e-03   1.9596e-02  1.8865e-01  5.7691e-01  9.5089e-01
    5329  1.9257e-03   1.8818e-02  1.8964e-01  5.7921e-01  9.3715e-01
    5929  1.8645e-03   1.9093e-02  1.8890e-01  5.8386e-01  9.6090e-01
    6561  1.8924e-03   1.8960e-02  1.9178e-01  5.7477e-01  9.5398e-01
    7225  1.9129e-03   1.9275e-02  1.9218e-01  5.5969e-01  9.5827e-01
    7921  1.9401e-03   1.9330e-02  1.8802e-01  5.6306e-01  9.4545e-01
    8649  1.8361e-03   1.8780e-02  1.8717e-01  5.6447e-01  9.4818e-01
    9409  1.8769e-03   1.8716e-02  1.8695e-01  5.6319e-01  9.6099e-01
   10201  1.8671e-03   1.8931e-02  1.9160e-01  5.6264e-01  9.5086e-01
   11025  1.9006e-03   1.9404e-02  1.9177e-01  5.6644e-01  9.5250e-01
   11881  1.9328e-03   1.8734e-02  1.8815e-01  5.6957e-01  9.5236e-01
   12769  1.9061e-03   1.8980e-02  1.8476e-01  5.7264e-01  9.4913e-01
   13689  1.8684e-03   1.8884e-02  1.9192e-01  5.6323e-01  9.4737e-01
   14641  1.8762e-03   1.8954e-02  1.8901e-01  5.7093e-01  9.4540e-01
   15625  1.9013e-03   1.8895e-02  1.8786e-01  5.7041e-01  9.5012e-01
   16641  1.9008e-03   1.9110e-02  1.8804e-01  5.7001e-01  9.4415e-01
   17689  1.8720e-03   1.9083e-02  1.8932e-01  5.6986e-01  9.3742e-01
   18769  1.8813e-03   1.8900e-02  1.9126e-01  5.7152e-01  9.4067e-01
   19881  1.8830e-03   1.8829e-02  1.9027e-01  5.6866e-01  9.3158e-01
   21025  1.8970e-03   1.9110e-02  1.8977e-01  5.6342e-01  9.4744e-01
   22201  1.9164e-03   1.9002e-02  1.9021e-01  5.6002e-01  9.3198e-01
   23409  1.8977e-03   1.8777e-02  1.8914e-01  5.6808e-01  9.4678e-01
   24649  1.8660e-03   1.8748e-02  1.9014e-01  5.7020e-01  9.3969e-01
   25921  1.8898e-03   1.8916e-02  1.8998e-01  5.6636e-01  9.5230e-01


==> Data_sphereQI/L2err_sphQI_noise.dat <==
       N      L2err1              L2err2          L2err3            L2err4        L2err5
      25  5.8131e-02   6.2981e-02  1.8175e-01  6.6945e-01  1.1112e+00
      81  1.9452e-02   2.5186e-02  1.7213e-01  5.3796e-01  8.9082e-01
     169  1.3405e-02   2.0567e-02  1.7015e-01  5.0009e-01  7.5512e-01
     289  1.0119e-02   1.5320e-02  1.2391e-01  4.1754e-01  5.8282e-01
     441  8.4740e-03   1.5415e-02  1.1585e-01  3.4675e-01  5.8156e-01
     625  7.1025e-03   1.1901e-02  1.1057e-01  3.2570e-01  4.7820e-01
     841  6.1353e-03   1.1291e-02  9.5267e-02  2.7998e-01  4.5154e-01
    1089  5.2789e-03   1.0576e-02  9.4724e-02  2.6054e-01  4.6959e-01
    1369  4.9340e-03   1.0586e-02  9.1254e-02  2.6076e-01  4.3405e-01
    1681  4.6539e-03   9.3446e-03  7.7127e-02  2.6872e-01  4.1958e-01
    2025  4.0234e-03   9.2629e-03  7.9590e-02  2.3920e-01  3.8996e-01
    2401  3.7332e-03   8.3523e-03  8.5406e-02  2.2089e-01  3.9980e-01
    2809  3.4489e-03   8.3274e-03  7.6388e-02  2.0811e-01  3.7364e-01
    3249  3.3702e-03   7.2253e-03  6.9888e-02  2.1949e-01  3.5286e-01
    3721  2.9571e-03   7.6109e-03  6.5263e-02  2.0731e-01  3.4133e-01
    4225  2.8640e-03   6.9390e-03  6.4424e-02  1.9555e-01  3.0875e-01
    4761  2.7500e-03   7.1165e-03  6.4060e-02  1.9263e-01  3.2539e-01
    5329  2.5652e-03   6.7796e-03  6.2203e-02  1.7921e-01  3.0898e-01
    5929  2.4594e-03   6.8225e-03  6.0428e-02  1.8803e-01  3.1358e-01
    6561  2.2803e-03   6.6879e-03  5.8080e-02  1.7216e-01  2.9411e-01
    7225  2.2261e-03   6.5811e-03  5.7609e-02  1.6677e-01  2.9570e-01
    7921  2.1252e-03   5.8818e-03  5.4226e-02  1.6882e-01  2.9421e-01
    8649  2.0647e-03   5.9110e-03  5.3878e-02  1.6874e-01  2.8193e-01
    9409  1.9753e-03   5.2620e-03  5.4015e-02  1.6038e-01  2.6854e-01
   10201  1.9046e-03   5.6902e-03  5.2851e-02  1.5033e-01  2.6159e-01
   11025  1.8510e-03   5.5502e-03  5.2140e-02  1.5332e-01  2.5604e-01
   11881  1.7697e-03   5.3313e-03  5.0045e-02  1.5053e-01  2.4661e-01
   12769  1.6497e-03   5.3062e-03  4.8481e-02  1.5468e-01  2.5403e-01
   13689  1.6194e-03   5.2229e-03  4.9722e-02  1.4686e-01  2.5001e-01
   14641  1.5785e-03   5.2014e-03  4.8270e-02  1.4760e-01  2.3939e-01
   15625  1.5719e-03   5.0021e-03  4.6376e-02  1.4448e-01  2.3440e-01
   16641  1.4960e-03   5.0771e-03  4.5903e-02  1.4274e-01  2.3176e-01
   17689  1.4852e-03   5.0011e-03  4.5602e-02  1.4214e-01  2.2702e-01
   18769  1.4072e-03   4.7728e-03  4.5708e-02  1.4274e-01  2.2438e-01
   19881  1.3679e-03   4.5857e-03  4.5494e-02  1.3976e-01  2.2058e-01
   21025  1.3242e-03   4.6222e-03  4.3059e-02  1.2995e-01  2.2392e-01
   22201  1.2811e-03   4.4372e-03  4.5353e-02  1.3259e-01  2.1750e-01
   23409  1.2369e-03   4.4121e-03  4.2423e-02  1.2934e-01  2.2360e-01
   24649  1.2729e-03   4.3472e-03  4.2201e-02  1.3244e-01  2.1520e-01
   25921  1.2397e-03   4.4218e-03  4.1955e-02  1.2596e-01  2.1328e-01


==> Data_sphereQI/L2err_sphere_cswu_finitesmooth.dat <==
       n    L2err_m2          L2err_m4          L2err_m6
      10      1.9895e-01       8.2855e-02       5.9343e-02
      15      7.5413e-02       3.8604e-02       3.5954e-02
      20      5.8206e-02       2.6405e-02       2.2205e-02
      30      3.5716e-02       1.8336e-02       1.7823e-02
      50      2.0006e-02       9.4544e-03       9.5533e-03
      80      1.3220e-02       6.0456e-03       6.0798e-03
     120      9.1558e-03       4.0452e-03       4.0705e-03
     165      6.8127e-03       2.9194e-03       2.9488e-03


==> Data_sphereQI/L2err_sphere_cswu_randGauss.dat <==
       n    L2err_m2          L2err_m4          L2err_m6
      10      1.9293e-01       1.0008e-01       7.3457e-02
      15      8.3580e-02       3.9354e-02       2.8244e-02
      20      5.2280e-02       2.0858e-02       1.3392e-02
      30      2.7067e-02       7.4931e-03       4.2652e-03
      50      1.5820e-02       2.8784e-03       1.1485e-03
      80      9.9679e-03       1.1836e-03       3.2119e-04
     120      6.6906e-03       5.4167e-04       1.0295e-04
     165      4.8840e-03       2.9116e-04       4.1373e-05


==> Data_sphereQI/L2err_sphere_gauss_finiteSmooth.dat <==
       n    L2err_m2          L2err_m4          L2err_m6
      10      1.4837e-01       1.1527e-01       6.0196e-02
      15      7.7711e-02       4.2798e-02       3.8890e-02
      20      6.0938e-02       3.1491e-02       2.5697e-02
      30      4.3101e-02       1.9376e-02       2.0305e-02
      50      2.5816e-02       9.5742e-03       1.1026e-02
      80      1.7089e-02       6.1334e-03       6.9984e-03
     120      1.1866e-02       4.1016e-03       4.6806e-03
     165      8.8601e-03       2.9567e-03       3.3890e-03


==> Data_sphereQI/L2err_sphere_gauss_randGaussian.dat <==
       n    L2err_m2          L2err_m4          L2err_m6
      10      1.7107e-01       1.3792e-01       1.1224e-01
      15      9.6042e-02       5.6688e-02       4.4036e-02
      20      6.7055e-02       2.9265e-02       2.0743e-02
      30      4.3255e-02       1.0346e-02       5.6388e-03
      50      2.6347e-02       3.6554e-03       1.3554e-03
      80      1.6708e-02       1.5076e-03       3.9005e-04
     120      1.1235e-02       6.9369e-04       1.2806e-04
     165      8.2099e-03       3.7405e-04       5.2203e-05


==> Data_sphereQI/L2err_sphere_gauss_sphHarm60.dat <==
       n    L2err_m2          L2err_m4          L2err_m6
      10      3.6567e-01       2.7839e-01       2.2739e-01
      15      2.1634e-01       9.6955e-02       6.9770e-02
      20      1.5868e-01       4.7709e-02       2.9271e-02
      30      1.0662e-01       1.8310e-02       6.8736e-03
      50      6.5107e-02       6.3144e-03       1.1052e-03
      80      4.1170e-02       2.5158e-03       2.6929e-04
     120      2.7630e-02       1.1342e-03       8.1843e-05
     165      2.0167e-02       6.0463e-04       3.1924e-05


==> Data_sphereQI/time_hyper_noise.dat <==
       N          t1                      t2                   t3                  t4                 t5
      25  1.7590e-02   1.7219e-02  1.6822e-02  1.6259e-02  1.6206e-02
      81  4.5159e-02   4.4754e-02  4.3140e-02  4.1841e-02  4.2407e-02
     169  8.2698e-02   7.8576e-02  8.0104e-02  7.8473e-02  7.6894e-02
     289  1.4155e-01   1.3026e-01  1.2987e-01  1.2924e-01  1.2691e-01
     441  2.0703e-01   2.0161e-01  1.9374e-01  1.9146e-01  1.9397e-01
     625  2.9083e-01   2.7467e-01  2.7525e-01  2.6644e-01  2.7675e-01
     841  3.8922e-01   3.9354e-01  3.5938e-01  3.6315e-01  3.7681e-01
    1089  4.9017e-01   4.9881e-01  4.6168e-01  4.7657e-01  4.6794e-01
    1369  6.2671e-01   6.2366e-01  5.9782e-01  5.6995e-01  6.0332e-01
    1681  7.7072e-01   7.8147e-01  7.7579e-01  7.1850e-01  7.4865e-01
    2025  9.2710e-01   9.8328e-01  8.8603e-01  8.7289e-01  8.8239e-01
    2401  1.1369e+00   1.0927e+00  1.0644e+00  1.0754e+00  1.0479e+00
    2809  1.3579e+00   1.2586e+00  1.2519e+00  1.2450e+00  1.2266e+00
    3249  1.5628e+00   1.4107e+00  1.4608e+00  1.4532e+00  1.3909e+00
    3721  1.8090e+00   1.6119e+00  1.7071e+00  1.6700e+00  1.6742e+00
    4225  2.0343e+00   1.8681e+00  1.9466e+00  1.9144e+00  1.8561e+00
    4761  2.3122e+00   2.1594e+00  2.1885e+00  2.1754e+00  2.0726e+00
    5329  2.5627e+00   2.4757e+00  2.5021e+00  2.4521e+00  2.4072e+00
    5929  2.8867e+00   2.7163e+00  2.7390e+00  2.7664e+00  2.6600e+00
    6561  3.2825e+00   3.0046e+00  3.0734e+00  3.0868e+00  3.0332e+00
    7225  3.6081e+00   3.4472e+00  3.3878e+00  3.3881e+00  3.3148e+00
    7921  3.9910e+00   3.8461e+00  3.7037e+00  3.8235e+00  3.7170e+00
    8649  4.4039e+00   4.1934e+00  4.0577e+00  4.2486e+00  4.1039e+00
    9409  4.9088e+00   4.5876e+00  4.5532e+00  4.4894e+00  4.5489e+00
   10201  5.3821e+00   4.9889e+00  4.9325e+00  5.0654e+00  4.8697e+00
   11025  5.9815e+00   5.4853e+00  5.3622e+00  5.6060e+00  5.3358e+00
   11881  6.4301e+00   5.9689e+00  5.8536e+00  5.8189e+00  5.8384e+00
   12769  7.0531e+00   6.5108e+00  6.3996e+00  6.3027e+00  6.3001e+00
   13689  7.7747e+00   7.0953e+00  7.0443e+00  6.9601e+00  6.9226e+00
   14641  8.4419e+00   7.5101e+00  7.4878e+00  7.6323e+00  7.4389e+00
   15625  8.4089e+00   8.2735e+00  8.2291e+00  8.1523e+00  8.3916e+00
   16641  8.9333e+00   8.8324e+00  8.8266e+00  8.8448e+00  8.9064e+00
   17689  9.7920e+00   9.9734e+00  1.0019e+01  9.7455e+00  9.7173e+00
   18769  1.0745e+01   1.1183e+01  1.0549e+01  1.0417e+01  1.0340e+01
   19881  1.1201e+01   1.1452e+01  1.1914e+01  1.1334e+01  1.1487e+01
   21025  1.2517e+01   1.2523e+01  1.2991e+01  1.2223e+01  1.2262e+01
   22201  1.3408e+01   1.3218e+01  1.3679e+01  1.3260e+01  1.3281e+01
   23409  1.4179e+01   1.4085e+01  1.4357e+01  1.4232e+01  1.4124e+01
   24649  1.5649e+01   1.5339e+01  1.5135e+01  1.5273e+01  1.5152e+01
   25921  1.7332e+01   1.6086e+01  1.6294e+01  1.6414e+01  1.6245e+01


==> Data_sphereQI/time_sphQI_noise.dat <==
       N          t1                     t2                  t3                       t4              t5
      25  3.7634e-02   3.7852e-02  3.7838e-02  3.7927e-02  3.7828e-02
      81  1.0046e-01   1.0053e-01  1.0049e-01  1.0050e-01  1.0029e-01
     169  1.6963e-01   1.7028e-01  1.6996e-01  1.7097e-01  1.6977e-01
     289  6.4608e-01   5.8972e-01  6.0835e-01  5.9764e-01  5.8255e-01
     441  6.9289e-01   6.9307e-01  6.7129e-01  6.5526e-01  6.6687e-01
     625  8.0972e-01   7.8890e-01  7.8598e-01  7.4138e-01  7.8981e-01
     841  8.7954e-01   8.9222e-01  8.1336e-01  8.4230e-01  8.3744e-01
    1089  9.3857e-01   1.0095e+00  8.4476e-01  9.9122e-01  9.1909e-01
    1369  1.0443e+00   1.0651e+00  1.0282e+00  9.1507e-01  1.0594e+00
    1681  1.1257e+00   1.1233e+00  1.1641e+00  1.0787e+00  1.1517e+00
    2025  1.2427e+00   1.3094e+00  1.2179e+00  1.2196e+00  1.2485e+00
    2401  1.4514e+00   1.5839e+00  1.4936e+00  1.5202e+00  1.4466e+00
    2809  1.5563e+00   1.6010e+00  1.6103e+00  1.5921e+00  1.4861e+00
    3249  1.7818e+00   1.7899e+00  1.7532e+00  1.7355e+00  1.6063e+00
    3721  1.9099e+00   1.8865e+00  1.8069e+00  1.8126e+00  1.9315e+00
    4225  2.5092e+00   2.6428e+00  2.5007e+00  2.5101e+00  2.6737e+00
    4761  2.6283e+00   2.8623e+00  2.5677e+00  2.5682e+00  2.7078e+00
    5329  2.7849e+00   3.1211e+00  2.7874e+00  2.7755e+00  2.8445e+00
    5929  2.7193e+00   3.0166e+00  2.9458e+00  2.8227e+00  2.9997e+00
    6561  2.9523e+00   3.1066e+00  3.3118e+00  3.0120e+00  3.2706e+00
    7225  3.1852e+00   3.2929e+00  3.3550e+00  3.1748e+00  3.3317e+00
    7921  3.5547e+00   3.6093e+00  3.4934e+00  3.6445e+00  3.6239e+00
    8649  4.2354e+00   4.1743e+00  4.0734e+00  4.5746e+00  4.2282e+00
    9409  4.4620e+00   4.4144e+00  4.4052e+00  4.4196e+00  4.3773e+00
   10201  4.4251e+00   4.5103e+00  4.3835e+00  4.7201e+00  4.4010e+00
   11025  4.6164e+00   4.8617e+00  4.5250e+00  5.2647e+00  4.6368e+00
   11881  4.8186e+00   5.0589e+00  4.8770e+00  4.8998e+00  4.8334e+00
   12769  5.1686e+00   5.1776e+00  5.0977e+00  5.0268e+00  5.1491e+00
   13689  5.6277e+00   5.4090e+00  5.3507e+00  5.2929e+00  5.4282e+00
   14641  5.8253e+00   5.7279e+00  5.4913e+00  5.7048e+00  5.4163e+00
   15625  5.9029e+00   5.9476e+00  5.7933e+00  5.7713e+00  6.0087e+00
   16641  6.0898e+00   6.1368e+00  6.0575e+00  6.0247e+00  6.1206e+00
   17689  6.4589e+00   6.6104e+00  6.7005e+00  6.4949e+00  6.3786e+00
   18769  6.8231e+00   7.2691e+00  6.7438e+00  6.5163e+00  6.5770e+00
   19881  6.9317e+00   7.0774e+00  7.4080e+00  6.8664e+00  6.8975e+00
   21025  7.4035e+00   7.3657e+00  7.7293e+00  7.0663e+00  7.0700e+00
   22201  7.7354e+00   7.4758e+00  7.8498e+00  7.3004e+00  7.3787e+00
   23409  7.7347e+00   7.9027e+00  7.8585e+00  7.6235e+00  7.7345e+00
   24649  8.5079e+00   8.1553e+00  8.1291e+00  8.2463e+00  8.0459e+00
   25921  9.2728e+00   8.4383e+00  8.6689e+00  8.8995e+00  8.5542e+00

